Quantum simulation of electron-phonon interactions in strongly deformable materials

We propose an approach for quantum simulation of electron-phonon interactions using Rydberg states of cold atoms and ions. We show how systems of cold atoms and ions can be mapped onto electron-phonon systems of the Su-Schrieffer-Heeger type. We discuss how properties of the simulated Hamiltonian can be tuned and how to read physically relevant properties from the simulator. In particular, use of painted spot potentials offers a high level of tunability, enabling all physically relevant regimes of the electron-phonon Hamiltonian to be accessed.

==> compile.txt <==
This is pdfTeX, Version 3.1415926-1.40.10 (MiKTeX 2.8)
entering extended mode

("C:\Documents and Settings\jph426\My Documents\Dropbox\Papers\InPrep\ColdIonPh
ononsResubFinalRev\coldionphonons_ssh_v3_e3.tex"
LaTeX2e <2009/09/24>
Babel <v3.8l> and hyphenation patterns for english, dumylang, nohyphenation, ge
rman, ngerman, german-x-2009-06-19, ngerman-x-2009-06-19, french, loaded.

("C:\Documents and Settings\jph426\My Documents\Dropbox\Papers\InPrep\ColdIonPh
ononsResubFinalRev\iopart.cls"
Document Class: iopart 1996/06/10 v0.0 IOP Journals LaTeX article class

("C:\Documents and Settings\jph426\My Documents\Dropbox\Papers\InPrep\ColdIonPh
ononsResubFinalRev\iopart12.clo"))
("C:\Documents and Settings\jph426\My Documents\Dropbox\Papers\InPrep\ColdIonPh
ononsResubFinalRev\iopams.sty"
("C:\Program Files\MiKTeX 2.8\tex\latex\ams\math\amsgen.sty")
("C:\Program Files\MiKTeX 2.8\tex\latex\amsfonts\amsfonts.sty")
("C:\Program Files\MiKTeX 2.8\tex\latex\amsfonts\amssymb.sty")
("C:\Program Files\MiKTeX 2.8\tex\latex\ams\math\amsbsy.sty"))
("C:\Program Files\MiKTeX 2.8\tex\latex\graphics\graphicx.sty"
("C:\Program Files\MiKTeX 2.8\tex\latex\graphics\keyval.sty")
("C:\Program Files\MiKTeX 2.8\tex\latex\graphics\graphics.sty"
("C:\Program Files\MiKTeX 2.8\tex\latex\graphics\trig.sty")
("C:\Program Files\MiKTeX 2.8\tex\latex\00miktex\graphics.cfg")
("C:\Program Files\MiKTeX 2.8\tex\latex\pdftex-def\pdftex.def")))
("C:\Documents and Settings\jph426\My Documents\Dropbox\Papers\InPrep\ColdIonPh
ononsResubFinalRev\coldionphonons_ssh_v3_e3.aux")
("C:\Documents and Settings\jph426\Application Data\MiKTeX\2.8\tex\context\base
\supp-pdf.mkii"
[Loading MPS to PDF converter (version 2006.09.02).]
) ("C:\Program Files\MiKTeX 2.8\tex\latex\amsfonts\umsa.fd")
("C:\Program Files\MiKTeX 2.8\tex\latex\amsfonts\umsb.fd") [1{C:/Documents and 
Settings/jph426/Local Settings/Application Data/MiKTeX/2.8/pdftex/config/pdftex
.map}]
Underfull \hbox (badness 3989) in paragraph at lines 133--151
\OT1/cmr/m/n/12 with $[][]$ the polarisation vector [[]]. In the case of the st
andard SSH

Underfull \hbox (badness 1158) in paragraph at lines 133--151
\OT1/cmr/m/n/12 model, there is a single phonon mode, so the model is simplifie
d and $\OML/cmm/m/it/12 u[] \OT1/cmr/m/n/12 =
[2] [3] <schematic.pdf, id=26, 845.1575pt x 597.23125pt> <use schematic.pdf>
[4 <C:/Documents and Settings/jph426/My Documents/Dropbox/Papers/InPrep/ColdIon
PhononsResubFinalRev/schematic.pdf, page is rotated 90 degrees>] [5] [6]
[7] <figure2.png, id=63, 1606.0pt x 1032.85875pt> <use figure2.png>
<polaronssh.pdf, id=64, 361.35pt x 216.81pt> <use polaronssh.pdf>
<polaronssh_mass.pdf, id=66, 361.35pt x 216.81pt> <use polaronssh_mass.pdf>
[8 <C:/Documents and Settings/jph426/My Documents/Dropbox/Papers/InPrep/ColdIon
PhononsResubFinalRev/figure2.png (PNG copy)>] [9 <C:/Documents and Settings/jph
426/My Documents/Dropbox/Papers/InPrep/ColdIonPhononsResubFinalRev/polaronssh.p
df> <C:/Documents and Settings/jph426/My Documents/Dropbox/Papers/InPrep/ColdIo
nPhononsResubFinalRev/polaronssh_mass.pdf>] [10]
<EnergyScalesLattice_20Er_Rabi07_Detuning100.pdf, id=108, 578.16pt x 359.28026p
t> <use EnergyScalesLattice_20Er_Rabi07_Detuning100.pdf> [11 <C:/Documents and 
Settings/jph426/My Documents/Dropbox/Papers/InPrep/ColdIonPhononsResubFinalRev/
EnergyScalesLattice_20Er_Rabi07_Detuning100.pdf>] [12]
<EnergyScalesSpotLatticeAbove.pdf, id=136, 578.16pt x 361.07997pt>
<use EnergyScalesSpotLatticeAbove.pdf>
<EnergyScalesSpotLatticeBelow.pdf, id=137, 578.16pt x 361.07997pt>
<use EnergyScalesSpotLatticeBelow.pdf>
Underfull \hbox (badness 10000) in paragraph at lines 685--687
[][]
[13 <C:/Documents and Settings/jph426/My Documents/Dropbox/Papers/InPrep/ColdIo
nPhononsResubFinalRev/EnergyScalesSpotLatticeAbove.pdf> <C:/Documents and Setti
ngs/jph426/My Documents/Dropbox/Papers/InPrep/ColdIonPhononsResubFinalRev/Energ
yScalesSpotLatticeBelow.pdf>]

LaTeX Warning: Citation `Kaler2011a' on page 14 undefined on input line 724.

[14]
("C:\Documents and Settings\jph426\My Documents\Dropbox\Papers\InPrep\ColdIonPh
ononsResubFinalRev\coldionphonons_ssh_v3_e3.bbl" [15]) [16]
("C:\Documents and Settings\jph426\My Documents\Dropbox\Papers\InPrep\ColdIonPh
ononsResubFinalRev\coldionphonons_ssh_v3_e3.aux")

LaTeX Warning: There were undefined references.

 )
(see the transcript file for additional information)<C:/Program Files/MiKTeX 2.
8/fonts/type1/public/amsfonts/cm/cmbx10.pfb><C:/Program Files/MiKTeX 2.8/fonts/
type1/public/amsfonts/cm/cmbx12.pfb><C:/Program Files/MiKTeX 2.8/fonts/type1/pu
blic/amsfonts/cm/cmex10.pfb><C:/Program Files/MiKTeX 2.8/fonts/type1/public/ams
fonts/cm/cmmi10.pfb><C:/Program Files/MiKTeX 2.8/fonts/type1/public/amsfonts/cm
/cmmi12.pfb><C:/Program Files/MiKTeX 2.8/fonts/type1/public/amsfonts/cm/cmmi6.p
fb><C:/Program Files/MiKTeX 2.8/fonts/type1/public/amsfonts/cm/cmmi7.pfb><C:/Pr
ogram Files/MiKTeX 2.8/fonts/type1/public/amsfonts/cm/cmmi8.pfb><C:/Program Fil
es/MiKTeX 2.8/fonts/type1/public/amsfonts/cm/cmmib10.pfb><C:/Program Files/MiKT
eX 2.8/fonts/type1/public/amsfonts/cmextra/cmmib8.pfb><C:/Program Files/MiKTeX 
2.8/fonts/type1/public/amsfonts/cm/cmr10.pfb><C:/Program Files/MiKTeX 2.8/fonts
/type1/public/amsfonts/cm/cmr12.pfb><C:/Program Files/MiKTeX 2.8/fonts/type1/pu
blic/amsfonts/cm/cmr6.pfb><C:/Program Files/MiKTeX 2.8/fonts/type1/public/amsfo
nts/cm/cmr7.pfb><C:/Program Files/MiKTeX 2.8/fonts/type1/public/amsfonts/cm/cmr
8.pfb><C:/Program Files/MiKTeX 2.8/fonts/type1/public/amsfonts/cm/cmsy10.pfb><C
:/Program Files/MiKTeX 2.8/fonts/type1/public/amsfonts/cm/cmsy6.pfb><C:/Program
 Files/MiKTeX 2.8/fonts/type1/public/amsfonts/cm/cmsy8.pfb><C:/Program Files/Mi
KTeX 2.8/fonts/type1/public/amsfonts/cm/cmti10.pfb><C:/Program Files/MiKTeX 2.8
/fonts/type1/public/amsfonts/cm/cmti12.pfb><C:/Program Files/MiKTeX 2.8/fonts/t
ype1/public/amsfonts/symbols/msbm10.pfb>
Output written on coldionphonons_ssh_v3_e3.pdf (16 pages, 839043 bytes).
Transcript written on coldionphonons_ssh_v3_e3.log.

